WorldReasonBench: Human-Aligned Stress Testing of Video Generators as Future World-State Predictors

Commercial video generation systems such as Seedance2.0 and Veo3.1 have rapidly improved, strengthening the view that video generators may be evolving into "world simulators." Yet the community still lacks a benchmark that directly tests whether a model can reason about how an observed world should evolve over time. We introduce WorldReasonBench, which reframes video generation evaluation as world-state prediction: given an initial state and an action, can a model generate a future video whose state evolution remains physically, socially, logically, and informationally consistent? WorldReasonBench contains 436 curated test cases with structured ground-truth QA annotations spanning four reasoning dimensions and 22 subcategories. We evaluate generated videos with a human-aligned two-part methodology: Process-aware Reasoning Verification uses structured QA and reasoning-phase diagnostics to detect temporal and causal failures, while Multi-dimensional Quality Assessment scores reasoning quality, temporal consistency, and visual aesthetics for ranking and reward modeling. We further introduce WorldRewardBench, a preference benchmark with approximately 6K expert-annotated pairs over 1.4K videos, supporting pair-wise and point-wise reward-model evaluation. Across modern video generators, our results expose a persistent gap between visual plausibility and world reasoning: videos can look convincing while failing dynamics, causality, or information preservation. We will release our benchmarks and evaluation toolkit to support community research on genuinely world-aware video generation at https://github.com/UniX-AI-Lab/WorldReasonBench/.

==> prompts/Cases_prompts.json <==
{
  "1-a-4": {
    "prompt": "Using the input image as the first frame, when the needle in the hand is pressed down firmly, what happens?"
  },
  "1-a-19": {
    "prompt": "Using the input image as the first frame, this coal has been sitting here for a long time; show the complete process of removing it."
  },
  "1-a-31": {
    "prompt": "Using the input image as the first frame, after many days of heavy rain, what is likely to happen in this scene? Demonstrate it."
  },
  "1-a-64": {
    "prompt": "Using the input image as the first frame, after the person lets go, what happens?"
  },
  "1-a-34": {
    "prompt": "Using the input image as the first frame, what happens before thunder?"
  },
  "1-a-47": {
    "prompt": "Using the input image as the first frame, on the 15th day of the lunar month, from noon to 6 p.m., what does the scene look like?"
  },
  "1-a-45": {
    "prompt": "Using the input image as the first frame, after two weeks, what happens?"
  },
  "1-a-24": {
    "prompt": "Using the input image as the first frame, the person quickly pulls the tablecloth away; what happens?"
  },
  "1-b-02": {
    "prompt": "Using the input image as the first frame, the band is about to go on stage; how do the stage lights change?"
  },
  "1-b-05": {
    "prompt": "Using the input image as the first frame, the subway door warning lights are on; what happens next?"
  },
  "1-a-32": {
    "prompt": "Using the input image as the first frame, after an earthquake, what is likely to happen in this scene? Demonstrate it."
  },
  "1-c-10": {
    "prompt": "Using the input image as the first frame, generate the traditional Egyptian process of treating the dead as in the image."
  },
  "1-b-49": {
    "prompt": "Using the input image as the first frame, after the chameleon on the branch crawls onto the green leaves, what happens?"
  },
  "1-a-5": {
    "prompt": "Using the input image as the first frame, when the hand flicks the paper away quickly, what happens?"
  },
  "1-b-29": {
    "prompt": "Using the input image as the first frame, if this year is 2024, what date will the calendar show after today passes?"
  },
  "1-c-03": {
    "prompt": "Using the input image as the first frame, generate the process of correctly re-hanging the couplets in the image that were not posted properly."
  },
  "1-a-9": {
    "prompt": "Using the input image as the first frame, if this action continues, what happens?"
  },
  "1-a-25": {
    "prompt": "Using the input image as the first frame, show how the objects in the image change over one week; give the complete process."
  },
  "1-a-49": {
    "prompt": "Using the input image as the first frame, the person rubs their hair against the object in their hand repeatedly; what happens?"
  },
  "1-c-12": {
    "prompt": "Using the input image as the first frame, Christmas is coming soon; how will the home change?"
  },
  "2-a-10": {
    "prompt": "Use the input image as the first frame, what will happen?"
  },
  "2-a-18": {
    "prompt": "Use the input image as the first frame. What will happen if someone cuts in line?"
  },
  "2-a-4": {
    "prompt": "Use the input image as the first frame. What is wrong with the behavior of the characters in the picture? How should this object be conveyed?"
  },
  "2-a-19": {
    "prompt": "Use the input image as the first frame, what will happen next?"
  },
  "2-a-21": {
    "prompt": "Use the input image as the first frame. In the picture, the man walking toward you finds that the woman’s wallet has fallen. What will happen?"
  },
  "2-a-23": {
    "prompt": "Use the input image as the first frame. What will happen if the character holding an umbrella finds a passerby holding some documents that are easily wet?"
  },
  "2-a-3": {
    "prompt": "Use the input image as the first frame. What will happen if the man discovers that the woman is struggling to move boxes?"
  },
  "2-a-6": {
    "prompt": "Use the input image as the first frame. As time goes by, what will happen in this scene?"
  },
  "2-b-2": {
    "prompt": "Use the input image as the first frame. What will the characters in the picture do next?"
  },
  "2-b-6": {
    "prompt": "Use the input image as the first frame, what will happen? How to avoid this phenomenon from happening?"
  },
  "2-b-8": {
    "prompt": "Use the input image as the first frame, mark the wrong behavior of the characters in the picture, and show the correct behavior of the characters in the picture in the current situation."
  },
  "2-b-11": {
    "prompt": "Use the input image as the first frame. What will happen if the lights suddenly brighten and a harsh sound occurs?"
  },
  "2-b-12": {
    "prompt": "Use the input image as the first frame. The character in the picture wants to wash his car. The car wash shop is 50m away. Give the process of the character in the picture going to the car wash shop."
  },
  "2-b-15": {
    "prompt": "Use the input image as the first frame. The character in the picture cannot be seen clearly. What will he do to improve it?"
  },
  "2-b-21": {
    "prompt": "Use the input image as the first frame. The character in the picture cannot see the text in the book clearly. What will he do to make it clearer?"
  },
  "2-b-19": {
    "prompt": "Use the input image as the first frame. This box is too high. How should the characters in the picture use tools to get to the box?"
  },
  "2-c-12": {
    "prompt": "Use the input image as the first frame, The barista is flattening the coffee powder, what series of actions will he do next?"
  },
  "2-c-15": {
    "prompt": "Use the input image as the first frame, this man is driving nails, what will happen?"
  },
  "2-c-24": {
    "prompt": "Use the input image as the first frame, What happens when this man moves his hands?"
  },
  "2-c-26": {
    "prompt": "Use the input image as the first frame, What happens if the internal temperature spikes"
  },
  "2-c-19": {
    "prompt": "Use the input image as the first frame, a swimmer in an intense swim, what will happen"
  },
  "2-c-30": {
    "prompt": "Use the input image as the first frame, What will happen if the person in the picture succeeds in playing the game?"
  },
  "2-c-5": {
    "prompt": "Use the input image as the first frame, what will happen next?"
  },
  "2-c-6": {
    "prompt": "Use the input image as the first frame, Please take the entered picture as the first frame. What will the characters in the picture do after the flight is cancelled?"
  },
  "3-a-1": {
    "prompt": "Use the input image as the first frame. The sodium block has been put into the ethanol solution containing phenolphthalein, and the whole process of this chemical experiment is given."
  },
  "3-a-10": {
    "prompt": "Use the input image as the first frame, give the follow-up results of this experiment"
  },
  "3-a-8": {
    "prompt": "Use the input image as the first frame, The picture shows the flame reaction of various metals, showing the subsequent process of this experiment."
  },
  "3-a-23": {
    "prompt": "Use the input image as the first frame, Pull all pendulum balls to the same side and release them at the same time as much as possible, allowing them to swing freely. over time"
  },
  "3-a-5": {
    "prompt": "Use the input image as the first frame, move the magnet downward, and give the subsequent results of this experiment."
  },
  "3-a-28": {
    "prompt": "Use the input image as the first frame, Please use the tools in the picture to complete the experiment of photosynthesis producing oxygen."
  },
  "3-b-2": {
    "prompt": "Use the input image as the first frame, The expanded picture above can be folded into a cube. Which cube below is the correct option? , and the expansion of the correct options is given as the process of unfolding the graph"
  },
  "3-b-3": {
    "prompt": "Use the input image as the first frame, Please count how many squares there are in the picture, show them from different perspectives, and count them one by one"
  },
  "3-b-6": {
    "prompt": "Use the input image as the first frame and draw a line to bisect these five circles."
  },
  "3-b-19": {
    "prompt": "Use the input image as the first frame. Please continue to solve the problem according to the existing process and give the problem-solving process."
  },
  "3-b-22": {
    "prompt": "Use the input image as the first frame. Start with a 2D atomic, electron point, or structural diagram of methane and generate a smooth scientific animation that transforms them into a clear 3D geometric model of methane."
  },
  "3-b-32": {
    "prompt": "Use the input image as the first frame to solve the problem and give the solution process."
  },
  "3-c-1": {
    "prompt": "Use the input image as the first frame. Please continue to solve the problem according to the existing process."
  },
  "3-c-11": {
    "prompt": "Use the input image as the first frame, solve the two questions in the picture, and give the solution process"
  },
  "3-c-13": {
    "prompt": "Use the input image as the first frame, please determine whether the second and third graphics have Euler paths, and if so, give their Euler paths."
  },
  "3-c-23": {
    "prompt": "Use the input image as the first frame to solve the problem and give the solution process."
  },
  "3-c-25": {
    "prompt": "Use the input image as the first frame to solve the problem and give the solution process."
  },
  "3-c-31": {
    "prompt": "Use the input image as the first frame, answer the questions in the picture one by one, and give the problem-solving process"
  },
  "3-c-36": {
    "prompt": "Use the input image as the first frame. Please continue to solve the problem according to the existing process and give the problem-solving process."
  },
  "3-d-2": {
    "prompt": "Use the input image as the first frame, select the correct option, and give the problem-solving process"
  },
  "3-d-6": {
    "prompt": "Use the input image as the first frame. Can this picture be drawn in one stroke? If you can, find the start and end points and try to draw them."
  },
  "3-d-11": {
    "prompt": "Use the input image as the first frame, find the pattern, and give what the number at the question mark should be?"
  },
  "3-d-12": {
    "prompt": "Use the input image as the first frame, complete the questions in the picture, and give the problem-solving process."
  },
  "3-d-22": {
    "prompt": "Use the input image as the first frame, find the pattern, and give what letters at the question mark should be?"
  },
  "4-a-1": {
    "prompt": "Based on the \"Attention is all you need\" paper and the picture, a subsequent LLM technology overview video is generated, including an introduction to the principles of Word Embedding and Self-attention methods."
  },
  "4-a-5": {
    "prompt": "Generate a video that uses visual metaphors to explain the evolution of Nietzsche’s philosophical concept of the “Superman”)"
  },
  "4-a-7": {
    "prompt": "Generate a video explaining the discovery process, evidence, and specific content of the continental drift theory, etc."
  },
  "4-a-3": {
    "prompt": "Based on the book \"1984\" and the picture, generate a summary of 1984 George Orwell's book"
  },
  "4-b-26": {
    "prompt": "I have questions about the input chart. Please help explain and answer them in a clear and easy-to-understand way. The questions are as follows:Which activity in the 'Informal' category has the lowest percentage of children doing it 'at least once a week'?What is the difference in percentage between 'Reading long texts' and 'Writing long texts' in the 'Advanced' category?What is the percentage of children who 'Did not occur / not relevant' for 'Writing short texts' in the 'Basic' category?"
  },
  "4-b-29": {
    "prompt": "I have questions about the input chart. Please help explain and answer them in a clear and easy-to-understand way. The questions are as follows:What is the total cumulative BRI engagement in USD million for the year 2025, as shown in the rightmost chart?Which sector had the largest investment in USD million in 2025, according to the left chart?Which year, as shown in the rightmost chart, had the highest cumulative BRI engagement under the 'Investment' category?"
  },
  "4-b-31": {
    "prompt": "I have questions about the input chart. Please help explain and answer them in a clear and easy-to-understand way. The questions are as follows:What is the net margin for the 'Pineville Lindseys' location?Which location has the highest customer conversion rate shown in the chart?What is the total net sales for the 'North Canton Fashions Direct' location, combining Men's, Women's, and Kids' Products?"
  },
  "4-b-39": {
    "prompt": "I have questions about the input chart. Please help explain and answer them in a clear and easy-to-understand way. The questions are as follows:How many genes are labeled as 'Up regulated' in the chart?What is the log2(Fold Change) value for the gene BTNL3?What is the total number of genes categorized as 'Not sig'?"
  },
  "4-b-16": {
    "prompt": "Generate a process for adjusting the order of the small policies most important to faculty and staff in the diagram to the first small policy"
  },
  "4-b-01": {
    "prompt": "Generate the process of sorting bubbles or color blocks of different shapes in the picture into categories and arrangements by shape"
  },
  "4-b-07": {
    "prompt": "Generate the process of changing dot plot to histogram"
  },
  "4-b-08": {
    "prompt": "The process of generating and enlarging the data labels of the time period in which the push-to-weight ratio value increases fastest in the figure"
  },
  "4-c-1": {
    "prompt": "Use the input image as the first frame to generate the process of wheat grains turning into wheat again."
  },
  "4-c-2": {
    "prompt": "Use the input image as the first frame and show the process of rainwater circulating on the earth after falling into the lake."
  },
  "4-c-19": {
    "prompt": "Please give the evolution process of the fossils in the picture"
  },
  "4-c-21": {
    "prompt": "This is the final effect of makeup. Please give the makeup process from no makeup to full makeup."
  },
  "4-c-27": {
    "prompt": "Use the input image as the first frame. The picture is the egg of a blue-spotted disc. Please give the final process of turning it into a completed butterfly."
  },
  "4-d-2": {
    "prompt": "The rising steam transforms into beating golden notes, expressing the rhythm of the coffee aroma."
  },
  "4-d-6": {
    "prompt": "The red dust kicked up by the tires condenses into the Tesla brand T logo in the air"
  },
  "4-d-7": {
    "prompt": "The traces of lipstick are transformed into pieces of real velvet roses, covering the entire picture"
  }
}
